Gravitational-wave physics with Cosmic Explorer: limits to low-frequency sensitivity

Cosmic Explorer (CE) is a next-generation ground-based gravitational-wave observatory concept, envisioned to begin operation in the 2030s, and expected to be capable of observing binary neutron star and black hole mergers back to the time of the first stars. Cosmic Explorer's sensitive band will extend below 10 Hz, where the design is predominantly limited by geophysical, thermal, and quantum noises. In this work, thermal, seismic, gravity-gradient, quantum, residual gas, scattered-light, and servo-control noises are analyzed in order to motivate facility and vacuum system design requirements, potential test mass suspensions, Newtonian noise reduction strategies, improved inertial sensors, and cryogenic control requirements. Our analysis shows that with improved technologies, Cosmic Explorer can deliver a strain sensitivity better than $10^{-23}/\mathrm{Hz}^{1/2}$ down to 5 Hz. Our work refines and extends previous analysis of the Cosmic Explorer concept and outlines the key research areas needed to make this observatory a reality.

==> data/CEparams.txt <==
CE1.Atmospheric.AdiabaticIndex: 1.4
CE1.Atmospheric.AirDensity: 1.23
CE1.Atmospheric.AirKinematicViscosity: 1.8e-05
CE1.Atmospheric.AirPressure: 1.01e+05
CE1.Atmospheric.KolmEnergy1m: 1
CE1.Atmospheric.SoundSpeed: 344
CE1.Atmospheric.TempStructConst: 0.2
CE1.Atmospheric.TempStructExp: 0.667
CE1.Atmospheric.Temperature: 293
CE1.Atmospheric.TurbOuterScale: 100
CE1.Atmospheric.WindSpeed: 10
CE1.Infrastructure.BuildingRadius: 10
CE1.Infrastructure.Length: 4e+04
CE1.Infrastructure.ResidualGas.H2.TestMassPressure: 4.1e-07
CE1.Infrastructure.ResidualGas.H2.mass: 3.35e-27
CE1.Infrastructure.ResidualGas.H2.polarizability: 7.87e-31
CE1.Infrastructure.ResidualGas.H2.pressure: 4.4e-08
CE1.Infrastructure.ResidualGas.H2O.TestMassPressure: 1.4e-07
CE1.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
CE1.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
CE1.Infrastructure.ResidualGas.H2O.pressure: 4e-09
CE1.Infrastructure.ResidualGas.N2.TestMassPressure: 1.1e-07
CE1.Infrastructure.ResidualGas.N2.mass: 4.65e-26
CE1.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
CE1.Infrastructure.ResidualGas.N2.pressure: 2.5e-09
CE1.Infrastructure.ResidualGas.O2.TestMassPressure: 1e-07
CE1.Infrastructure.ResidualGas.O2.mass: 5.31e-26
CE1.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
CE1.Infrastructure.ResidualGas.O2.pressure: 2.8e-09
CE1.Infrastructure.Temp: 293
CE1.Laser.Power: 165
CE1.Laser.Wavelength: 1e-06
CE1.Materials.Coating.Alphahighn: 3.6e-06
CE1.Materials.Coating.Alphalown: 5.1e-07
CE1.Materials.Coating.Betahighn: 1.4e-05
CE1.Materials.Coating.Betalown: 8e-06
CE1.Materials.Coating.CVhighn: 2.1e+06
CE1.Materials.Coating.CVlown: 1.64e+06
CE1.Materials.Coating.Indexhighn: 2.07
CE1.Materials.Coating.Indexlown: 1.45
CE1.Materials.Coating.Phihighn: 7e-05
CE1.Materials.Coating.Phihighn_slope: 0.1
CE1.Materials.Coating.Philown: 2.3e-05
CE1.Materials.Coating.Philown_slope: 0
CE1.Materials.Coating.Sigmahighn: 0.28
CE1.Materials.Coating.Sigmalown: 0.17
CE1.Materials.Coating.ThermalDiffusivityhighn: 33
CE1.Materials.Coating.ThermalDiffusivitylown: 1.38
CE1.Materials.Coating.Yhighn: 1.24e+11
CE1.Materials.Coating.Ylown: 7.2e+10
CE1.Materials.MassRadius: 0.35
CE1.Materials.MassThickness: 0.378
CE1.Materials.MirrorMass: 320
CE1.Materials.Substrate.Alphas: 5.2e-12
CE1.Materials.Substrate.MassAlpha: 3.9e-07
CE1.Materials.Substrate.MassCM: 739
CE1.Materials.Substrate.MassDensity: 2.2e+03
CE1.Materials.Substrate.MassKappa: 1.38
CE1.Materials.Substrate.MechanicalLossExponent: 0.77
CE1.Materials.Substrate.MirrorSigma: 0.167
CE1.Materials.Substrate.MirrorY: 7.27e+10
CE1.Materials.Substrate.RefractiveIndex: 1.45
CE1.Materials.Substrate.Temp: 293
CE1.Materials.Substrate.c2: 7.6e-12
CE1.Materials.Substrate.dndT: 9.6e-06
CE1.Optics.BSLoss: 0.0005
CE1.Optics.Curvature.ETM: 3e+04
CE1.Optics.Curvature.ITM: 3e+04
CE1.Optics.ETM.CoatingThicknessCap: 0.5
CE1.Optics.ETM.CoatingThicknessLown: 0.27
CE1.Optics.ETM.NumCoatLayers: 38
CE1.Optics.ETM.Transmittance: 5e-06
CE1.Optics.ITM.CoatingAbsorption: 5e-07
CE1.Optics.ITM.CoatingThicknessCap: 0.5
CE1.Optics.ITM.CoatingThicknessLown: 0.308
CE1.Optics.ITM.NumCoatLayers: 16
CE1.Optics.ITM.Transmittance: 0.014
CE1.Optics.Loss: 2e-05
CE1.Optics.PRM.Transmittance: 0.03
CE1.Optics.PhotoDetectorEfficiency: 0.96
CE1.Optics.Quadrature.dc: 1.57
CE1.Optics.SRM.CavityLength: 20
CE1.Optics.SRM.Transmittance: 0.02
CE1.Optics.SRM.Tunephase: 0
CE1.Optics.SubstrateAbsorption: 5e-05
CE1.Optics.Type: SignalRecycled
CE1.Optics.coupling: 1
CE1.Optics.pcrit: 10
CE1.Seismic.Beta: 0.8
CE1.Seismic.Gamma: 0.8
CE1.Seismic.KneeFrequency: 5
CE1.Seismic.KneeFrequencyHorizontal: 4
CE1.Seismic.LowFrequencyLevel: 1e-09
CE1.Seismic.LowFrequencyLevelHorizontal: 1e-09
CE1.Seismic.Omicron: 2
CE1.Seismic.PlatformMotion: intermediate
CE1.Seismic.RayleighWaveSpeed: 250
CE1.Seismic.Rho: 1.8e+03
CE1.Seismic.Site: LHO
CE1.Seismic.TestMassHeight: 1.5
CE1.Seismic.pWaveLevel: 50
CE1.Seismic.pWaveSpeed: 600
CE1.Seismic.sWaveLevel: 40
CE1.Seismic.sWaveSpeed: 300
CE1.Squeezer.AmplitudedB: 7
CE1.Squeezer.FilterCavity.L: 4e+03
CE1.Squeezer.FilterCavity.Lrt: 8e-05
CE1.Squeezer.FilterCavity.Rot: 0
CE1.Squeezer.FilterCavity.Te: 5e-06
CE1.Squeezer.FilterCavity.Ti: 0.00174
CE1.Squeezer.FilterCavity.fdetune: -5.17
CE1.Squeezer.InjectionLoss: 0.02
CE1.Squeezer.LOAngleRMS: 0.01
CE1.Squeezer.SQZAngle: 0
CE1.Squeezer.Type: Freq Dependent
CE1.Suspension.BreakStress: 7.5e+08
CE1.Suspension.C70Steel.Alpha: 1.2e-05
CE1.Suspension.C70Steel.C: 486
CE1.Suspension.C70Steel.K: 49
CE1.Suspension.C70Steel.Phi: 0.0002
CE1.Suspension.C70Steel.Rho: 7.8e+03
CE1.Suspension.C70Steel.Y: 2.12e+11
CE1.Suspension.C70Steel.dlnEdT: -0.00025
CE1.Suspension.Fiber.EndLength: 0.045
CE1.Suspension.Fiber.EndRadius: 0.00116
CE1.Suspension.Fiber.Radius: 0.000456
CE1.Suspension.FiberType: Tapered
CE1.Suspension.MaragingSteel.Alpha: 1.1e-05
CE1.Suspension.MaragingSteel.C: 460
CE1.Suspension.MaragingSteel.K: 20
CE1.Suspension.MaragingSteel.Phi: 0.0001
CE1.Suspension.MaragingSteel.Rho: 7.8e+03
CE1.Suspension.MaragingSteel.Y: 1.87e+11
CE1.Suspension.MaragingSteel.dlnEdT: 0
CE1.Suspension.Silica.Alpha: 3.9e-07
CE1.Suspension.Silica.C: 772
CE1.Suspension.Silica.Dissdepth: 0.015
CE1.Suspension.Silica.K: 1.38
CE1.Suspension.Silica.Phi: 4.1e-10
CE1.Suspension.Silica.Rho: 2.2e+03
CE1.Suspension.Silica.Y: 7.2e+10
CE1.Suspension.Silica.dlnEdT: 0.000152
CE1.Suspension.Stage[0].Blade: 0.0045
CE1.Suspension.Stage[0].BladeMaterial: Silica
CE1.Suspension.Stage[0].Dilution: nan
CE1.Suspension.Stage[0].K: 1.57e+04
CE1.Suspension.Stage[0].Length: 2
CE1.Suspension.Stage[0].Mass: 320
CE1.Suspension.Stage[0].NWires: 4
CE1.Suspension.Stage[0].WireMaterial: Silica
CE1.Suspension.Stage[0].WireRadius: nan
CE1.Suspension.Stage[1].Blade: 0.0133
CE1.Suspension.Stage[1].BladeMaterial: MaragingSteel
CE1.Suspension.Stage[1].Dilution: nan
CE1.Suspension.Stage[1].K: 2.14e+04
CE1.Suspension.Stage[1].Length: 1.55
CE1.Suspension.Stage[1].Mass: 320
CE1.Suspension.Stage[1].NWires: 4
CE1.Suspension.Stage[1].WireMaterial: C70Steel
CE1.Suspension.Stage[1].WireRadius: 0.000845
CE1.Suspension.Stage[2].Blade: 0.0157
CE1.Suspension.Stage[2].BladeMaterial: MaragingSteel
CE1.Suspension.Stage[2].Dilution: nan
CE1.Suspension.Stage[2].K: 1.98e+04
CE1.Suspension.Stage[2].Length: 0.238
CE1.Suspension.Stage[2].Mass: 299
CE1.Suspension.Stage[2].NWires: 4
CE1.Suspension.Stage[2].WireMaterial: C70Steel
CE1.Suspension.Stage[2].WireRadius: 0.00102
CE1.Suspension.Stage[3].Blade: 0.0168
CE1.Suspension.Stage[3].BladeMaterial: MaragingSteel
CE1.Suspension.Stage[3].Dilution: nan
CE1.Suspension.Stage[3].K: 2.59e+04
CE1.Suspension.Stage[3].Length: 0.208
CE1.Suspension.Stage[3].Mass: 561
CE1.Suspension.Stage[3].NWires: 2
CE1.Suspension.Stage[3].WireMaterial: C70Steel
CE1.Suspension.Stage[3].WireRadius: 0.00183
CE1.Suspension.Temp: 293
CE1.Suspension.VHCoupling.theta: 0.0031
CE1.TCS.SRCloss: 0
CE1.TCS.s_cc: 7.02
CE1.TCS.s_cs: 7.32
CE1.TCS.s_ss: 7.63
CE1.gwinc.wBeam_ETM: 0.12
CE1.gwinc.wBeam_ITM: 0.12
CE2.Atmospheric.AdiabaticIndex: 1.4
CE2.Atmospheric.AirDensity: 1.23
CE2.Atmospheric.AirKinematicViscosity: 1.8e-05
CE2.Atmospheric.AirPressure: 1.01e+05
CE2.Atmospheric.KolmEnergy1m: 1
CE2.Atmospheric.SoundSpeed: 344
CE2.Atmospheric.TempStructConst: 0.2
CE2.Atmospheric.TempStructExp: 0.667
CE2.Atmospheric.Temperature: 293
CE2.Atmospheric.TurbOuterScale: 100
CE2.Atmospheric.WindSpeed: 5
CE2.Infrastructure.BuildingRadius: 10
CE2.Infrastructure.Length: 4e+04
CE2.Infrastructure.ResidualGas.H2.TestMassPressure: 4.1e-07
CE2.Infrastructure.ResidualGas.H2.mass: 3.35e-27
CE2.Infrastructure.ResidualGas.H2.polarizability: 7.87e-31
CE2.Infrastructure.ResidualGas.H2.pressure: 4.4e-08
CE2.Infrastructure.ResidualGas.H2O.TestMassPressure: 1.4e-07
CE2.Infrastructure.ResidualGas.H2O.mass: 2.99e-26
CE2.Infrastructure.ResidualGas.H2O.polarizability: 1.5e-30
CE2.Infrastructure.ResidualGas.H2O.pressure: 4e-09
CE2.Infrastructure.ResidualGas.N2.TestMassPressure: 1.1e-07
CE2.Infrastructure.ResidualGas.N2.mass: 4.65e-26
CE2.Infrastructure.ResidualGas.N2.polarizability: 1.71e-30
CE2.Infrastructure.ResidualGas.N2.pressure: 2.5e-09
CE2.Infrastructure.ResidualGas.O2.TestMassPressure: 1e-07
CE2.Infrastructure.ResidualGas.O2.mass: 5.31e-26
CE2.Infrastructure.ResidualGas.O2.polarizability: 1.56e-30
CE2.Infrastructure.ResidualGas.O2.pressure: 2.8e-09
CE2.Infrastructure.Temp: 293
CE2.Laser.Power: 332
CE2.Laser.Wavelength: 2e-06
CE2.Materials.Coating.Alphahighn: 4e-08
CE2.Materials.Coating.Alphalown: 5.1e-07
CE2.Materials.Coating.Betahighn: 0.00014
CE2.Materials.Coating.Betalown: 8e-06
CE2.Materials.Coating.CVhighn: 7.78e+05
CE2.Materials.Coating.CVlown: 1.64e+06
CE2.Materials.Coating.Indexhighn: 3.5
CE2.Materials.Coating.Indexlown: 1.44
CE2.Materials.Coating.Phihighn: 3e-05
CE2.Materials.Coating.Philown: 0.0001
CE2.Materials.Coating.Sigmahighn: 0.22
CE2.Materials.Coating.Sigmalown: 0.17
CE2.Materials.Coating.ThermalDiffusivityhighn: 1
CE2.Materials.Coating.ThermalDiffusivitylown: 1.38
CE2.Materials.Coating.Yhighn: 8e+10
CE2.Materials.Coating.Ylown: 7.2e+10
CE2.Materials.MassRadius: 0.4
CE2.Materials.MassThickness: 0.273
CE2.Materials.MirrorMass: 320
CE2.Materials.Substrate.Alphas: 5.2e-12
CE2.Materials.Substrate.CarrierDensity: 1e+19
CE2.Materials.Substrate.ElectronDiffusion: 0.0097
CE2.Materials.Substrate.ElectronEffMass: 9.75e-31
CE2.Materials.Substrate.ElectronIndexGamma: -8.8e-28
CE2.Materials.Substrate.HoleDiffusion: 0.0035
CE2.Materials.Substrate.HoleEffMass: 8.02e-31
CE2.Materials.Substrate.HoleIndexGamma: -1.02e-27
CE2.Materials.Substrate.MassAlpha: 4e-08
CE2.Materials.Substrate.MassCM: 300
CE2.Materials.Substrate.MassDensity: 2.33e+03
CE2.Materials.Substrate.MassKappa: 700
CE2.Materials.Substrate.MechanicalLossExponent: 1
CE2.Materials.Substrate.MirrorSigma: 0.27
CE2.Materials.Substrate.MirrorY: 1.56e+11
CE2.Materials.Substrate.RefractiveIndex: 3.5
CE2.Materials.Substrate.Temp: 123
CE2.Materials.Substrate.c2: 3e-13
CE2.Materials.Substrate.dndT: 0.0001
CE2.Materials.Substrate.isSemiConductor: 1
CE2.Optics.BSLoss: 0.0005
CE2.Optics.Curvature.ETM: 3e+04
CE2.Optics.Curvature.ITM: 3e+04
CE2.Optics.ETM.CoatLayerOpticalThickness: [4.885900e-01 2.863400e-01 2.111100e-01 2.839300e-01 2.111700e-01 2.838400e-01 2.112700e-01 2.838500e-01 2.111200e-01 2.839200e-01 2.108800e-01 2.838900e-01 2.113000e-01 2.837200e-01 2.110300e-01 ]
CE2.Optics.ETM.NumCoatLayers: 15
CE2.Optics.ETM.Transmittance: 5e-06
CE2.Optics.ITM.CoatLayerOpticalThickness: [1.500000e-02 2.722800e-01 8.605000e-02 4.160500e-01 7.680000e-02 4.342300e-01 7.104000e-02 3.988300e-01 9.322000e-02 3.869700e-01 8.560000e-02 ]
CE2.Optics.ITM.CoatingAbsorption: 5e-07
CE2.Optics.ITM.NumCoatLayers: 11
CE2.Optics.ITM.SubstrateAbsorption: 0.001
CE2.Optics.ITM.Transmittance: 0.014
CE2.Optics.Loss: 2e-05
CE2.Optics.PRM.Transmittance: 0.03
CE2.Optics.PhotoDetectorEfficiency: 0.96
CE2.Optics.Quadrature.dc: 1.57
CE2.Optics.SRM.CavityLength: 20
CE2.Optics.SRM.Transmittance: 0.02
CE2.Optics.SRM.Tunephase: 0
CE2.Optics.SubstrateAbsorption: 5e-05
CE2.Optics.Type: SignalRecycled
CE2.Optics.coupling: 1
CE2.Optics.pcrit: 10
CE2.Seismic.Beta: 0.8
CE2.Seismic.Gamma: 0.8
CE2.Seismic.KneeFrequency: 5
CE2.Seismic.KneeFrequencyHorizontal: 4
CE2.Seismic.LowFrequencyLevel: 1e-09
CE2.Seismic.LowFrequencyLevelHorizontal: 1e-09
CE2.Seismic.Omicron: 10
CE2.Seismic.PlatformMotion: 6D
CE2.Seismic.RayleighWaveSpeed: 250
CE2.Seismic.Rho: 1.8e+03
CE2.Seismic.Site: LHO
CE2.Seismic.TestMassHeight: 1.5
CE2.Seismic.pWaveLevel: 15
CE2.Seismic.pWaveSpeed: 600
CE2.Seismic.sWaveLevel: 15
CE2.Seismic.sWaveSpeed: 300
CE2.Squeezer.AmplitudedB: 15
CE2.Squeezer.FilterCavity.L: 4e+03
CE2.Squeezer.FilterCavity.Lrt: 8e-05
CE2.Squeezer.FilterCavity.Rot: 0
CE2.Squeezer.FilterCavity.Te: 5e-06
CE2.Squeezer.FilterCavity.Ti: 0.0018
CE2.Squeezer.FilterCavity.fdetune: -5.35
CE2.Squeezer.InjectionLoss: 0.02
CE2.Squeezer.LOAngleRMS: 0.01
CE2.Squeezer.SQZAngle: 0
CE2.Squeezer.Type: Freq Dependent
CE2.Suspension.BreakStress: 7.5e+08
CE2.Suspension.C70Steel.Alpha: 1.2e-05
CE2.Suspension.C70Steel.C: 486
CE2.Suspension.C70Steel.K: 49
CE2.Suspension.C70Steel.Phi: 0.0002
CE2.Suspension.C70Steel.Rho: 7.8e+03
CE2.Suspension.C70Steel.Y: 2.12e+11
CE2.Suspension.C70Steel.dlnEdT: -0.00025
CE2.Suspension.C70Steel_123K.Alpha: 8e-06
CE2.Suspension.C70Steel_123K.C: 250
CE2.Suspension.C70Steel_123K.K: 15
CE2.Suspension.C70Steel_123K.Phi: 0.0002
CE2.Suspension.C70Steel_123K.Rho: 7.8e+03
CE2.Suspension.C70Steel_123K.Y: 2.12e+11
CE2.Suspension.C70Steel_123K.dlnEdT: -0.00025
CE2.Suspension.FiberType: Ribbon
CE2.Suspension.MaragingSteel.Alpha: 1.1e-05
CE2.Suspension.MaragingSteel.C: 460
CE2.Suspension.MaragingSteel.K: 20
CE2.Suspension.MaragingSteel.Phi: 0.0001
CE2.Suspension.MaragingSteel.Rho: 7.8e+03
CE2.Suspension.MaragingSteel.Y: 1.87e+11
CE2.Suspension.MaragingSteel.dlnEdT: 0
CE2.Suspension.Ribbon.Thickness: 0.000443
CE2.Suspension.Ribbon.Width: 0.00443
CE2.Suspension.Silica.Alpha: 3.9e-07
CE2.Suspension.Silica.C: 772
CE2.Suspension.Silica.Dissdepth: 0.015
CE2.Suspension.Silica.K: 1.38
CE2.Suspension.Silica.Phi: 4.1e-10
CE2.Suspension.Silica.Rho: 2.2e+03
CE2.Suspension.Silica.Y: 7.2e+10
CE2.Suspension.Silica.dlnEdT: 0.000152
CE2.Suspension.Silicon_123K.Alpha: 4e-08
CE2.Suspension.Silicon_123K.C: 300
CE2.Suspension.Silicon_123K.Dissdepth: 0.00025
CE2.Suspension.Silicon_123K.K: 700
CE2.Suspension.Silicon_123K.Phi: 2e-09
CE2.Suspension.Silicon_123K.Rho: 2.33e+03
CE2.Suspension.Silicon_123K.Y: 1.56e+11
CE2.Suspension.Silicon_123K.dlnEdT: -2e-05
CE2.Suspension.Stage[0].Blade: 0.007
CE2.Suspension.Stage[0].BladeMaterial: Silicon_123K
CE2.Suspension.Stage[0].Dilution: nan
CE2.Suspension.Stage[0].K: 3.63e+04
CE2.Suspension.Stage[0].Length: 2
CE2.Suspension.Stage[0].Mass: 320
CE2.Suspension.Stage[0].NWires: 4
CE2.Suspension.Stage[0].Temp: 123
CE2.Suspension.Stage[0].WireMaterial: Silicon_123K
CE2.Suspension.Stage[0].WireRadius: nan
CE2.Suspension.Stage[1].Blade: 0.0134
CE2.Suspension.Stage[1].BladeMaterial: MaragingSteel
CE2.Suspension.Stage[1].Dilution: nan
CE2.Suspension.Stage[1].K: 2.14e+04
CE2.Suspension.Stage[1].Length: 1.6
CE2.Suspension.Stage[1].Mass: 320
CE2.Suspension.Stage[1].NWires: 4
CE2.Suspension.Stage[1].Temp: 123
CE2.Suspension.Stage[1].WireMaterialLower: C70Steel_123K
CE2.Suspension.Stage[1].WireMaterialUpper: C70Steel
CE2.Suspension.Stage[1].WireRadius: 0.000845
CE2.Suspension.Stage[2].Blade: 0.0157
CE2.Suspension.Stage[2].BladeMaterial: MaragingSteel
CE2.Suspension.Stage[2].Dilution: nan
CE2.Suspension.Stage[2].K: 1.98e+04
CE2.Suspension.Stage[2].Length: 0.222
CE2.Suspension.Stage[2].Mass: 299
CE2.Suspension.Stage[2].NWires: 4
CE2.Suspension.Stage[2].Temp: 300
CE2.Suspension.Stage[2].WireMaterial: C70Steel
CE2.Suspension.Stage[2].WireRadius: 0.00102
CE2.Suspension.Stage[3].Blade: 0.0168
CE2.Suspension.Stage[3].BladeMaterial: MaragingSteel
CE2.Suspension.Stage[3].Dilution: nan
CE2.Suspension.Stage[3].K: 2.59e+04
CE2.Suspension.Stage[3].Length: 0.177
CE2.Suspension.Stage[3].Mass: 561
CE2.Suspension.Stage[3].NWires: 2
CE2.Suspension.Stage[3].Temp: 300
CE2.Suspension.Stage[3].WireMaterial: C70Steel
CE2.Suspension.Stage[3].WireRadius: 0.00183
CE2.Suspension.VHCoupling.theta: 0.0031
CE2.TCS.SRCloss: 0
CE2.TCS.s_cc: 7.02
CE2.TCS.s_cs: 7.32
CE2.TCS.s_ss: 7.63
CE2.gwinc.wBeam_ETM: 0.164
CE2.gwinc.wBeam_ITM: 0.164

